Algorithms to generate saturated random sequential adsorption packings built of rounded polygons

We present the algorithm for generating strictly saturated random sequential adsorption packings built of rounded polygons. It can be used to study various properties of such packings built of a wide variety of different shapes and in modelling monolayers obtained during the irreversible adsorption processes of complex molecules. Here, we apply the algorithm to study the densities of packings built of rounded regular polygons. Contrary to packings built of regular polygons, where packing fraction grows with an increasing number of polygon sides, the packing fraction reaches its maximum for packings built of rounded regular triangles. With a growing number of polygon sides and increasing rounding radius, the packing fractions tend to the limit given by a packing built of disks. However, they are still slightly denser, even for the rounded 25-gon, which is the highest-sided regular polygon studied here.

==> response.txt <==
Dear Juan-Jose Lietor-Santos,

Thank you and the reviewers for the effort in examining our study. We are especially grateful to the reviewers for all their remarks, which gave us an opportunity to improve our manuscript. In the revised version we addressed all of them. For convenience, the major changes are marked red. Detailed answers and explanations are given below.

Yours sincerely,
Michal Ciesla


------------------------------------------------------------------------------------
First reviewer

Issue:
1) A comparison of the authors' algorithm outcomes for spheres and
spherocylinders with previous work is needed, in order to
verify/support their findings, as well as the difference between their
SRA algorithm and SRA and RLP/RCP approaches reported elsewhere.

Response:
We put additional comment concerning random close packings of ellipsoids and spherocylinders where similar effects were observed, namely, the highest packing densities were observed for moderate anisotropies of the particles.

Issue:
2) In this respect, a reference to classic article Onsager, L. (1932),
Viscosity and particle shape in colloid solutions, Phys. Rev., vol.
40, p. 1028, in Proc. Am. Phys. Soc., Minutes of the Washington
Meeting, pp. 1024-1057, and the whole body of subsequent literature
based on Onsager, is missing. In this Onsager paper the concept of
excluded volume, mentioned by the authors, is first used to assess the
packing fraction of spherocylinders.

Response:
Thank you for pointing it. It is worth recalling the origins of some concepts. We added a few references concerning excluded volume effects and packings of spherocylinders.

Issue:
3) Are all self-references needed (25% of total references)? See point
2) for the relevant and missing references.

Response:
We think that all the provided references are needed. Of course, it is possible to limit their number, but it applies to self-references as well as other references. However, we think that it is good for the reader of the manuscript to give detailed links to any content that they may find interesting. 

------------------------------------------------------------------------------------
Second reviewer

Issue:
)Based on the definition of saturation is it possible that the vortex mesh
becomes re-activated between mesh division iterations i and i+2 instead of two
successive ones (i.e. i and i+1)? 

Response:
Inactive voxel cannot be re-activated. Voxel becomes inactive when there is no possibility of placing there a new polygon because this polygon will intersect with at least one of the polygons that are already in a packing. In RSA a placed polygon cannot disappear or change its position or orientation, thus, there is no possibility that one will be able to put a new non-intersecting particle in a voxel that was already set as inactive. 
We have tried to improve the description of the algorithm to avoid such confusions in the future.


Issue:
) In the description of numerical simulations no information is given on the
initial number of voxels. Is it the same for all polygons studied? In general,
how one can select the “optimal” number of voxels for a given RSA process? Also,
for some indicative systems what is the final number of voxels once saturation
is reached? Authors could also identify what is the dependence of the simulation
time on the finesse of the voxel grid. 

Response:
We extended the "Numerical Simulations" section to provide this information.
The initial number of voxels depends on the shape. Especially for triangles due to their symmetry, the orientations are sampled from the interval [0, 2\pi / 3) while for 25-gons from the interval [0, 2\pi / 25) which significantly changes the number of initial voxels. Anyway, during packing generation, we restricted the total number of voxels to 10^8. If such a number of voxels was reached accidentally, the voxel division phase was omitted.


Issue:
) A question similar to the one above is how sensitive are the simulation
findings on the initial mesh of voxels. 

Response:
Basically, the larger the number of voxels, the better the approximation of "available area" for further RSA tries and better efficiency in packing generation, however, at the same time, the longer the analysis of voxels and a larger amount of RAM occupied. Similarly, as before, the maximal number of voxels (together with the voxel division threshold mentioned earlier) should be determined empirically. The best way is to allow as many voxels as the RAM can store (one voxel in our program requires approximately 30 bytes, thus 10^8 voxels require almost 4 GB, but this is not the only large structure in our program), and tune voxel division threshold not to allow the program to reach this limit.  


Issue:
) The packing fraction of rounded squares appears to be systematically higher
than that of pentagons. This trend is not obvious, I would in fact expect the
opposite behaviour. The authors could discuss this by providing a plausible
interpretation. 

Response:
You mean that the packing of rounded for moderate roundness is smaller than that of pentagons. A similar, but not such clearly visible effect occurs for hexa- and heptagons. We already noted this in the text, in the paragraph between EQs. (9) and (10). 
We would prefer not to speculate about the cause of this effect, as we don't have any convincing explanation. 


Isuue:
) The statement “Moreover, the above…. Is already saturated” in Page 3 is rather
unclear.

Response:
We rephrase this sentence to be not confusing


Issue:
) For the systems of Figs 7 and 8 authors could add in the corresponding legends
the achieved packing fractions. Also, in Fig. 8(c) is the structure saturated?
There seems to be a large accessible surface area in the bottom middle of the
system.

Response:
These packings are only illustrative. They are quite small (20x20) and therefore their packings fractions does not match the mean values obtained for 1000x1000 packings presented further in the study. We added the information about periodic boundary conditions used in these figures. Indeed, packing in Fig. 8c has some regions where a next particle almost fits, but it does not. We have tested several saturated packings we generated using the standard RSA approach and an enormously large number of iterations - one test lasts up to one day of computations. If there are some issues with the algorithm and its implementation some of these tests will probably add a particle to our "saturated" packing. We observed this during the development of the code. In the final implementation used in this study, we did not observe such problems, thus we believe that the packings are saturated. 


Issue:
) Page 8. “Therefore … may be successful”.  The meaning is unclear. Do the
author use a mesh of voxels that is not equally distributed along he surface
during successive stages of refinement to sub-domains?

Response:
I assume the reviewer wrote about the sentence "Therefore, during packing generation, voxels are divided to describe more accurately space, where sampling of trial shapes may be successful" below the eq. (1).

The initial mesh of (non-overlapping) voxels covers the whole packing. During packing generation some voxels become inactive (there are no possibility to place the subsequent particles as they are too close to already deposited shapes) Such inactive voxels are removed. Thus, after later stages of packing generation, the active voxels are not uniformly distributed as they are only in that regions, where it is possible to add a subsequent shape. 
Regarding the sentence, we changed it. We want to stress that voxel divisions are needed to improve the accuracy of the criterion (1). By the way, they are needed also in the "geometric approach", for the same reasons.


Issue:
) Have the authors simulated r values lower than 0.2 to add them in Fig. 9? It
would be interesting to identify the regime where the packing fraction of the
rounded triangles becomes larger than the one of disks. In that case the authors
could wish to further add the dashed line to indicate the disk coverage for
comparison.

Response:
We performed additional simulations and updated Fig.9. It seems that the packing fraction of disks is reached for rounded equilateral triangles with groundings close to 0.075. We added this information to the manuscript.

Issues:
) sub-index “v” is missing from alpha in the last of term in the penultimate
line of Page 3. 
- corrected

Very minor comments:
) Page 13: “it in general” -> “in general it”
- corrected
) Page 14: “Competition … alignment”. Meaning is not clear (“are” should be removed?)
- yes, "are" was replaced by "is"

) Page 14: “For increasing”. Do the authors mean “upon” ?
- changed to "For increasing roundness, all regular polygons approach the shape of a disk."

) Page 15: “how good” -> “how well”.
- corrected

Thank you. We corrected these issues
